Parameter-Independent Strategies for pMDPs via POMDPs

Markov Decision Processes (MDPs) are a popular class of models suitable for solving control decision problems in probabilistic reactive systems. We consider parametric MDPs (pMDPs) that include parameters in some of the transition probabilities to account for stochastic uncertainties of the environment such as noise or input disturbances. We study pMDPs with reachability objectives where the parameter values are unknown and impossible to measure directly during execution, but there is a probability distribution known over the parameter values. We study for the first time computing parameter-independent strategies that are expectation optimal, i.e., optimize the expected reachability probability under the probability distribution over the parameters. We present an encoding of our problem to partially observable MDPs (POMDPs), i.e., a reduction of our problem to computing optimal strategies in POMDPs. We evaluate our method experimentally on several benchmarks: a motivating (repeated) learner model; a series of benchmarks of varying configurations of a robot moving on a grid; and a consensus protocol.

==> figures/consensus.txt <==
h	t2	t3	t4	t5	v2	v3	v4	v5
10	19.83119397	48.71564678	171.2441973	270.929747	0	0	0	0
15	55.71519701	134.866398	833.5587999	1335.37593	0	0.020833333	0.030864198	0.0359375
20	92.1364185	220.7983191	2054.203496	3353.219101	1	0.708333333	0.593964335	0.536132812

==> figures/grid.txt <==
h	t2	t5	t7	t10	v2	v5	v7	v10
10	0.004950904	0.58609647	4.261359828	36.14629115	1	0.728898283	0.701490878	0.6848506
20	0.011315431	1.914808367	17.89626144	138.8745563	1	0.727209036	0.701776425	0.685120217
30	0.017306378	3.331701793	30.18104962	253.9071371	1	0.727209153	0.701776857	0.68512035
40	0.023495771	4.723059762	42.96786482	353.2380423	1	0.727209153	0.701776858	0.685120351
50	0.029705519	6.114115655	53.88124583	480.1090558	1	0.727209153	0.701776858	0.685120351

==> figures/rep-time.txt <==
h	IP3	IP4	IP5	IP10	P10	P20	P50	P100
3	0.000548	0.002078	0.002071	0.003239	0.002546	0.008858	0.055284	0.283842
9	0.000945	0.050244	0.052079	0.080534	0.018851	0.077198	0.534391	2.192002
15	0.001287	0.338858	0.347006	0.598192	0.038320	0.152932	1.087139	4.318072
21	0.001650	1.250516	1.300857	2.136792	0.058523	0.229867	1.617573	6.397057
27	0.001989	3.417834	3.675560	6.059396	0.072624	0.307063	2.157647	8.540205
33	0.002399	8.262538	8.642885	13.715380	0.090725	0.384354	2.704287	10.621923

==> figures/rep-value.txt <==
h	IP3	IP4	IP5	IP10	P10	P20	P50	P100
3	0.833333333	0.777777778	0.75	0.703703704	0.703703704	0.684210526	0.673469388	0.67003367
9	0.833333333	0.790123457	0.76875	0.731870142	0.717786923	0.699825047	0.689768719	0.686525253
15	0.833333333	0.798353909	0.779296875	0.744686616	0.731870142	0.697563506	0.687435394	0.684168111
21	0.833333333	0.804450541	0.785888672	0.75184981	0.731870142	0.693417467	0.683157635	0.679846683
27	0.833333333	0.809192366	0.790214539	0.756398762	0.7091905	0.690711058	0.680364729	0.677025256
33	0.833333333	0.812985825	0.793134499	0.759544627	0.707569398	0.688977658	0.678575326	0.675217566
